Quenching and Galaxy Demographics

The open-data revolution in astronomy is forcing the community to develop sophisticated analysis methods that heavily rely on realistic simulations. The phenomenology of the evolution of galaxy demographics can be described by a set of continuity equations invoking two quenching mechanisms: mass quenching and satellite quenching. The combination of these two mechanisms produces a double Schechter function for the quiescent population, as is observed in the low-redshift universe. In this paper we consider these quenching mechanisms, explicitly including satellite galaxies, and add the exact time evolution of the star-forming population. These new features complete the current versions of these continuity equations, and are essential for the realistic simulations required in modern extra-galactic astrophysics. We derive the analytical relation between the quiescent and the active populations, reducing considerably the parameter space for the simulation. In addition, we derive the analytical time dependence of the amplitude of the Schechter function. Finally, we validate our results against the SDSS DR7 galaxy sample. The model will be implemented in the SkyPy library and the main plots sonified using STRAUSS.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
